Conformance Checking for a Medical Training Process Using Petri net Simulation and Sequence Alignment

Process Mining has recently gained popularity in healthcare due to its potential to provide a transparent, objective and data-based view on processes. Conformance checking is a sub-discipline of process mining that has the potential to answer how the actual process executions deviate from existing guidelines. In this work, we analyze a medical training process for a surgical procedure. Ten students were trained to install a Central Venous Catheters (CVC) with ultrasound. Event log data was collected directly after instruction by the supervisors during a first test run and additionally after a subsequent individual training phase. In order to provide objective performance measures, we formulate an optimal, global sequence alignment problem inspired by approaches in bioinformatics. Therefore, we use the Petri net model representation of the medical process guideline to simulate a representative set of guideline conform sequences. Next, we calculate the optimal, global sequence alignment of the recorded and simulated event logs. Finally, the output measures and visualization of aligned sequences are provided for objective feedback.

==> figs/new_11.txt <==
['abcdefghijklopqpqpqpqpqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqrstuvxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqrstuvxpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqrstuvxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqpqpqpqpqpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqpqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuwxpqpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqrstuvxpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqrstuwxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqrstuvxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuwxpqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqrstuwxpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuwxpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuvxpqpqrstuwxpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqrstuwxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuvxpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqrstuwxpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuwxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqrstuvxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqrstuwxpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqrstuwxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqrstuwxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqrstuvxpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuvxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqpqpqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqrstuvxpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqrstuvxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuvxpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuwxpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuwxpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqpqpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqrstuvxpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqrstuwxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqrstuwxpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuvxpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqpqpqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqrstuvxpqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqpqpqpqrstuwxpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqrstuvxpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqrstuwxpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqrstuvxpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqrstuwxpqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuvxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuwxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuvxpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqpqpqrstuvxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqpqpqrstuvxpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqrstuwxpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuwxpqpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuwxpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqrstuwxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqrstuwxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuwxpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuvxpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuwxpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqrstuvxpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuwxpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuwxpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqrstuvxpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqrstuvxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuwxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqpqrstuvxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuwxpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqpqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqrstuwxpqpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqrstuwxpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijkmopqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuwxpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuwxpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqpqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuwxpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqpqpqpqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqpqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqrstuwxpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuvxpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuvxpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqrstuwxpqrstuwxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqrstuvxpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqrstuvxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqrstuvxpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuvxpqrstuvxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuvxpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuvxpqpqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuwxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqpqrstuvxpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqpqpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqrstuvxpqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuvxpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqrstuwxpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqrstuwxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuvxpqpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqrstuvxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuvxpqrstuwxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuwxpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqpqrstuvxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqrstuwxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqrstuvxpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqrstuvxpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuvxpqrstuvxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuwxpqpqrstuvxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqpqpqpqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuvxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqrstuvxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuwxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqrstuvxpqpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqrstuwxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqrstuvxpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuvxpqpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqrstuvxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuwxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuwxpqpqpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuvxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuwxpqpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqpqpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqrstuwxpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqrstuvxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuvxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqrstuwxpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqrstuwxpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqrstuwxpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqrstuvxpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuwxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuvxpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqrstuwxpqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqrstuwxpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqrstuvxpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqrstuwxpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqpqrstuvxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqpqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuvxpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuwxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqpqrstuwxpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqrstuvxpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqrstuvxpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqrstuwxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuvxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqrstuwxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqrstuwxpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuvxpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqpqpqpqpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqpqpqpqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuvxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuvxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqrstuvxpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqrstuvxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuwxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqrstuwxpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqrstuvxpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqpqrstuwxpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuvxpqrstuwxpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqrstuwxpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqpqpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqrstuwxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqpqrstuvxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqrstuwxpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqpqpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuwxpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqrstuvxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqrstuvxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuwxpqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqrstuwxpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqpqpqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqpqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqpqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqpqpqrstuvxpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqpqpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuwxpqpqrstuwxpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqpqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqrstuwxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqpqpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqrstuvxpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqrstuvxpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuwxpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqrstuvxpqpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqpqpqpqpqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqpqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqrstuwxpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqrstuvxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuwxpqrstuvxpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqpqpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqpqpqrstuwxpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqrstuvxpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuwxpqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqrstuvxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuvxpqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqrstuvxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqpqpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqrstuvxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqrstuvxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuwxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqpqrstuwxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqpqpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuvxpqrstuwxpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqpqrstuwxpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqpqpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuvxpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqpqpqpqrstuwxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuvxpqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqpqrstuwxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuwxpqpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqpqrstuvxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuwxpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuvxpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqrstuwxpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqpqpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqrstuvxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqpqpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqrstuvxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqrstuwxpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuwxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqrstuwxpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqrstuwxpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqpqpqrstuwxpqpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuwxpqpqpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqrstuvxpqpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuvxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqpqpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuvxpqpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqrstuwxpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuwxpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqrstuvxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqpqpqrstuwxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuwxpqrstuwxpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuwxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuvxpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqrstuvxpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqrstuvxpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqrstuwxpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuwxpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqpqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuwxpqrstuvxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqpqpqrstuwxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuvxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqpqpqpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqrstuwxpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuwxpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuvxpqpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuwxpqpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuwxpqpqrstuwxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqrstuvxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqpqrstuwxpqpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqpqrstuvxpqpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqrstuwxpqpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuwxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqrstuwxpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuwxpqpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuwxpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqrstuvxpqpqrstuwxpqrstuwxpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqpqpqrstuwxpqpqpqpqpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqrstuwxpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqpqpqrstuvxpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqpqpqrstuwxpqpqrstuvxpqpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqpqrstuwxpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqpqrstuwxpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqpqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqrstuvxpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqrstuvxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijklopqrstuwxpqrstuvxpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuvxpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqpqpqpqpqpqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijklopqpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqrstuwxpqpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqpqrstuvxpqpqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijknopqpqpqpqpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqpqpqpqpqpqpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuwxpqpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqpqrstuvxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuwxpqrstuvxpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqpqpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqpqpqrstuvxpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqrstuvxpqrstuvxpqpqpqrstuvxyz012',
 'abcdefghijklopqrstuvxpqrstuvxpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqrstuvxpqrstuvxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijknopqpqpqpqrstuwxpqrstuwxpqrstuwxyz012',
 'abcdefghijknopqpqrstuvxpqpqpqpqrstuwxpqpqrstuvxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqrstuwxpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqpqrstuvxpqrstuvxpqpqrstuwxyz012',
 'abcdefghijklopqpqpqpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijkmopqrstuvxpqpqpqrstuwxpqrstuvxpqrstuvxyz012',
 'abcdefghijknopqpqrstuvxpqpqpqpqpqrstuvxyz012',
 'abcdefghijknopqrstuvxpqpqpqpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqrstuwxpqpqrstuvxpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijknopqpqrstuwxpqpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijknopqrstuwxpqrstuwxpqrstuwxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqrstuvxpqpqpqrstuwxyz012',
 'abcdefghijklopqrstuvxpqpqpqpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqpqpqpqpqpqpqrstuwxpqrstuvxyz012',
 'abcdefghijklopqpqpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqrstuvxpqrstuwxpqrstuvxyz012',
 'abcdefghijkmopqpqpqpqpqpqpqrstuwxpqpqrstuwxyz012',
 'abcdefghijklopqrstuwxpqrstuwxpqpqpqpqrstuwxyz012',
 'abcdefghijkmopqpqrstuwxpqrstuvxpqpqpqpqpqrstuwxyz012',
 'abcdefghijklopqpqpqrstuwxpqpqpqrstuwxyz012',
 'abcdefghijklopqpqrstuwxpqpqrstuwxpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqpqrstuvxpqpqrstuwxyz012',
 'abcdefghijkmopqrstuvxpqrstuwxpqrstuvxpqrstuwxyz012',
 'abcdefghijkmopqrstuwxpqpqrstuvxpqrstuvxpqpqrstuvxyz012',
 'abcdefghijkmopqrstuwxpqrstuwxpqrstuwxyz012',

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

